How do annotations affect Java code readability?

Context: Code annotations have gained widespread popularity in programming languages, offering developers the ability to attach metadata to code elements to define custom behaviors. Many modern frameworks and APIs use annotations to keep integration less verbose and located nearer to the corresponding code element. Despite these advantages, practitioners' anecdotal evidence suggests that annotations might negatively affect code readability. Objective: To better understand this effect, this paper systematically investigates the relationship between code annotations and code readability. Method: In a survey with software developers (n=332), we present 15 pairs of Java code snippets with and without code annotations. These pairs were designed considering five categories of annotation used in real-world Java frameworks and APIs. Survey participants selected the code snippet they considered more readable for each pair and answered an open question about how annotations affect the code's readability. Results: Preferences were scattered for all categories of annotation usage, revealing no consensus among participants. The answers were spread even when segregated by participants' programming or annotation-related experience. Nevertheless, some participants showed a consistent preference in favor or against annotations across all categories, which may indicate a personal preference. Our qualitative analysis of the open-ended questions revealed that participants often praise annotation impacts on design, maintainability, and productivity but expressed contrasting views on understandability and code clarity. Conclusions: Software developers and API designers can consider our results when deciding whether to use annotations, equipped with the insight that developers express contrasting views of the annotations' impact on code readability.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

version 1.10    Bug fixes

version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

version 1.15    New structured affiliation command.
                New commands for acknowledgements.

version 1.16    Formatting changes for headers and footers.

version 1.17    Formatting changes for margins and lists.  Bug fixes.

version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.

version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

version 1.20    Bug fixes, documentation updates

version 1.21    Bibliography changes: added arXiv, some cleanup

version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

version 1.23    Added PACM PL journal option.

version 1.24    Added IMWUT journal option.

version 1.25    Updated PACMPL journal option.

version 1.26    Bug fixes

version 1.27    Bug fixes

version 1.28    Bug fixes: natbib=false now behaves correctly.

version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.38    Increase default font size for SIGPLAN

Version 1.39    Added \authornotemark commmand

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.41    Rearranged bib files
                Added new badges

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.43    Bug fixes

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.47    New journal: THRI

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.49    New jorunal:  DTRAP

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.52    Another rewording of licenses

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.63	New journals: TQUANT, FACMP

Version 1.63a   Moved TQUANT to TQC

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography


Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.75.  \country is now obligatory for addresses.
	       Added \AtBeginMaketitle

Version 1.76.  Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.77.  Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.78.  Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.79.  Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

==> data/java-projects.csv <==
Ranking, Repository, #Stars, #Forks, #Contributors
1, https://github.com/spring-projects/spring-boot, 53.8k, 33k, 802
2, https://github.com/ReactiveX/RxJava, 44.3k, 7.4k, 274
3, https://github.com/spring-projects/spring-framework, 41.7k, 29k, 535
4, https://github.com/google/guava, 40.5k, 9k, 255
5, https://github.com/square/retrofit, 37.7k, 6.8k, 152
6, https://github.com/apache/dubbo, 34.8k, 23.2k, 355
7, https://github.com/PhilJay/MPAndroidChart, 32.9k, 8.3k, 69
8, https://github.com/bumptech/glide, 30.8k, 5.6k, 128
9, https://github.com/airbnb/lottie-android, 30.8k, 4.9k, 101
10, https://github.com/Blankj/AndroidUtilCode, 29k, 9.6k, 32
11, https://github.com/zxing/zxing, 27.3k, 9k, 108
12, https://github.com/netty/netty, 26.1k, 12.7k, 498
13, https://github.com/JakeWharton/butterknife, 25.6k, 4.7k, 97
14, https://github.com/NationalSecurityAgency/ghidra, 25.6k, 3.4k, 129
15, https://github.com/skylot/jadx, 25.3k, 3.1k, 54
16, https://github.com/greenrobot/EventBus, 23.2k, 4.6k, 20
17, https://github.com/alibaba/fastjson, 23.1k, 6.2k, 150
18, https://github.com/CymChad/BaseRecyclerViewAdapterHelper, 21.6k, 4.6k, 37
19, https://github.com/Netflix/Hystrix, 21.2k, 4.3k, 109
20, https://github.com/SeleniumHQ/selenium, 20k, 6.2k, 562
21, https://github.com/signalapp/Signal-Android, 20k, 4.7k, 225
22, https://github.com/google/gson, 19.3k, 3.7k, 106
23, https://github.com/ReactiveX/RxAndroid, 19.3k, 3k, 66
24, https://github.com/dbeaver/dbeaver, 19.2k, 1.8k, 156
25, https://github.com/seata/seata, 18.8k, 5.8k, 201
26, https://github.com/apache/kafka, 18.2k, 9.7k, 768
27, https://github.com/libgdx/libgdx, 18.1k, 6.1k, 502
28, https://github.com/square/picasso,17.9k, 4k, 97
29, https://github.com/google/ExoPlayer, 17.4k, 5.1k, 186
30, https://github.com/jenkinsci/jenkins, 17k, 6.7k, 650

==> data/results-java-api.csv <==
"Schema","UAC"
"java.lang","42219"
"java.lang.annotation","2208"
"javax.persistence","159"
"javax.ws.rs","144"
"javax.annotation","85"
"javax.xml.bind.annotation","63"
"javax.validation.constraints","51"
"javax.inject","38"
"javax.cache.annotation","34"
"javax.validation","24"
"javax.servlet.annotation","21"
"javax.annotation.processing","16"
"javax.annotation.concurrent","10"
"javax.ejb","9"
"javax.annotation.meta","7"
"javax.transaction","5"
"javax.websocket.server","5"
"java.beans","4"
"javax.ws.rs.core","4"
"javax.xml.ws","3"
"javax.websocket","3"
"javax.jws","2"
"javax.ws.rs.ext","2"
"javax.xml.bind.annotation.adapters","1"
"javax.management","1"
"javax.jws.soap","1"

==> data/results-no-java-api.csv <==
"Schema","UAC"
"org.junit","7373"
"org.junit.jupiter.api","6397"
"androidx.annotation","4206"
"org.springframework.context.annotation","3000"
"com.google.common.annotations","2768"
"org.springframework.lang","2504"
"org.jkiss.code","2118"
"org.junit.runner","958"
"org.springframework.boot.autoconfigure.condition","914"
"org.springframework.beans.factory.annotation","792"
"org.springframework.web.bind.annotation","644"
"org.openjdk.jmh.annotations","637"
"edu.umd.cs.findbugs.annotations","592"
"com.google.errorprone.annotations","542"
"org.checkerframework.checker.nullness.qual","506"
"org.jvnet.hudson.test","457"
"org.springframework.boot.autoconfigure","443"
"org.jkiss.dbeaver.model.meta","441"
"com.alibaba.fastjson.annotation","425"
"org.springframework.test.context","411"
"org.springframework.boot.context.properties","399"
"org.checkerframework.checker.nullness.compatqual","373"
"com.google.caliper","365"
"org.junit.jupiter.api.extension","361"
"org.springframework.stereotype","351"
"com.fasterxml.jackson.annotation","332"
"hudson","329"
"io.netty.util.internal","286"
"org.mockito","284"
"org.kohsuke.accmod","277"
"org.kohsuke.stapler","231"
"org.springframework.core.annotation","221"
"android.annotation","221"
"org.apache.dubbo.common.extension","216"
"io.reactivex.rxjava3.annotations","216"
"org.jetbrains.annotations","207"
"android.support.annotation","200"
"org.robolectric.annotation","192"
"org.springframework.boot.test.context","188"
"org.testng.annotations","177"
"org.jenkinsci","165"
"org.springframework.test.annotation","150"
"com.google.j2objc.annotations","138"
"org.openqa.selenium.testing","137"
"org.springframework.boot.actuate.endpoint.annotation","137"
"org.junit.jupiter.api.io","109"
"org.kohsuke.stapler.export","108"
"org.springframework.boot.configurationsample","106"
"org.aspectj.lang.annotation","95"
"io.seata.common.loader","92"
"org.powermock.core.classloader.annotations","90"
"org.junit.experimental.categories","87"
"ghidra.framework.plugintool","87"
"org.gradle.api.tasks","86"
"org.springframework.transaction.annotation","74"
"org.junit.runners.Parameterized","74"
"com.google.errorprone.annotations.concurrent","74"
"org.springframework.cache.annotation","72"
"org.testcontainers.junit.jupiter","60"
"butterknife","59"
"org.kohsuke.stapler.interceptor","58"
"org.springframework.boot.testsupport.classpath","55"
"com.badlogic.gdx.utils","55"
"org.kohsuke.args4j","55"
"org.junit.jupiter.params.provider","55"
"org.junit.jupiter.params","53"
"org.jvnet.hudson.test.recipes","53"
"io.netty.channel.ChannelHandler","53"
"org.springframework.messaging.handler.annotation","52"
"org.springframework.web.servlet.config.annotation","49"
"com.bumptech.glide.util","46"
"org.springframework.test.context.junit.jupiter","43"
"org.springframework.test.context.web","43"
"org.springframework.boot.web.server","42"
"org.robolectric.ParameterizedRobolectricTestRunner","40"
"org.springframework.test.context.transaction","40"
"lombok","39"
"jadx","37"
"org.easymock","37"
"org.springframework.boot.test.autoconfigure.web.servlet","36"
"org.springframework.scheduling.annotation","36"
"org.apache.dubbo.config.annotation","36"
"com.bumptech.glide.annotation","33"
"retrofit.http","33"
"ghidra.formats.gfilesystem.annotations","33"
"com.netflix.hystrix.contrib.javanica.annotation","31"
"org.powermock.api.easymock.annotation","31"
"org.kohsuke.stapler.verb","30"
"org.springframework.boot.actuate.endpoint.web.annotation","30"
"com.fasterxml.jackson.databind.annotation","29"
"org.springframework.validation.annotation","29"
"hudson.init","27"
"org.springframework.core.testfixture","27"
"org.springframework.boot.actuate.autoconfigure.endpoint.condition","26"
"com.google.android.exoplayer2.Player","25"
"org.apache.dubbo.config.support","24"
"com.google.gson.annotations","24"
"org.springframework.web.reactive.config","24"
"org.springframework.security.test.context.support","24"
"com.google.auto.service","23"
"org.springframework.boot.convert","22"
"butterknife.internal","22"
"org.springframework.boot.actuate.autoconfigure.health","21"
"org.springframework.data.neo4j.core.schema","21"
"org.apache.maven.plugins.annotations","21"
"org.robovm.objc.annotation","21"
"com.google.caliper.api","21"
"net.jcip.annotations","20"
"org.greenrobot.eventbus","19"
"com.beust.jcommander","19"
"org.openqa.selenium","18"
"org.springframework.boot.actuate.autoconfigure.metrics.export","18"
"org.springframework.boot.test.autoconfigure","17"
"org.springframework.context.annotation.ComponentScan","16"
"org.apache.dubbo.remoting.telnet.support","16"
"org.springframework.data.annotation","16"
"org.springframework.boot.gradle.junit","16"
"org.springframework.format.annotation","15"
"org.springframework.jmx.export.annotation","15"
"org.springframework.boot.test.autoconfigure.filter","15"
"com.oracle.svm.core.annotate","15"
"org.springframework.boot.actuate.autoconfigure.web.server","15"
"org.openqa.selenium.support","15"
"com.bumptech.glide.test","15"
"org.springframework.boot.test.autoconfigure.core","14"
"org.springframework.boot","14"
"org.robovm.rt.bro.annotation","14"
"org.junit.jupiter.api.condition","14"
"jenkins.security.stapler","14"
"org.springframework.boot.actuate.endpoint.web.test","13"
"jsinterop.annotations","13"
"org.hamcrest","13"
"org.junit.platform.suite.api","13"
"org.springframework.boot.test.autoconfigure.web.reactive","12"
"hudson.cli.declarative","12"
"org.kohsuke","12"
"org.eclipse.jetty.websocket.api.annotations","12"
"org.springframework.context.event","11"
"org.springframework.boot.test.autoconfigure.properties","11"
"org.junit.runners.Suite","11"
"org.springframework.boot.test.mock.mockito","11"
"org.mockito.junit.jupiter","11"
"org.springframework.boot.actuate.autoconfigure.web","11"
"com.infradna.tool.bridge_method_injector","10"
"org.apache.dubbo.config.spring.context.annotation","10"
"org.apache.dubbo.qos.command.annotation","9"
"com.google.android.exoplayer2.RendererCapabilities","9"
"com.netflix.hystrix.contrib.javanica.cache.annotation","9"
"org.springframework.test.context.jdbc","9"
"org.openqa.selenium.remote.server.jmx","9"
"org.springframework.ldap.odm.annotations","9"
"org.springframework.boot.autoconfigure.domain","9"
"org.springframework.boot.autoconfigure.data","8"
"org.springframework.integration.annotation","8"
"org.springframework.web.socket.config.annotation","8"
"org.springframework.data.mongodb.repository.config","8"
"androidx.test.filters","8"
"org.springframework.messaging.simp.annotation","8"
"org.junit.experimental.theories","8"
"com.google.common.eventbus","8"
"org.springframework.test.context.junit.jupiter.web","8"
"org.springframework.kafka.annotation","7"
"org.springframework.jms.annotation","7"
"org.springframework.boot.context.properties.bind","7"
"jadx.core.dex.visitors","7"
"com.bumptech.glide.annotation.compiler.test","7"
"org.springframework.test.context.event.annotation","7"
"com.google.android.exoplayer2.C","6"
"org.springframework.security.config.annotation.web.configuration","6"
"org.springframework.data.cassandra.core.mapping","6"
"androidx.test.annotation","6"
"org.springframework.data.neo4j.repository.config","6"
"org.springframework.boot.test.autoconfigure.jdbc","6"
"org.springframework.boot.testsupport.testcontainers","6"
"org.springframework.boot.autoconfigure.security","6"
"dagger","6"
"org.springframework.web.context.annotation","6"
"org.springframework.core.testfixture.stereotype","6"
"io.seata.rm.tcc.api","6"
"mockit","5"
"io.reactivex.rxjava3.testsupport","5"
"com.google.android.exoplayer2.decoder.DecoderReuseEvaluation","5"
"io.netty.channel.ChannelHandlerMask","5"
"org.springframework.batch.core.configuration.annotation","5"
"org.jvnet.hudson.annotation_indexer","5"
"com.google.errorprone.refaster.annotation","5"
"org.powermock.modules.junit4","5"
"io.swagger.annotations","5"
"com.alibaba.fastjson.support.spring.annotation","5"
"org.springframework.data.couchbase.repository.config","5"
"com.badlogic.gdx.tests.utils","5"
"org.apache.logging.log4j.core.config.plugins","5"
"org.kohsuke.stapler.json","5"
"org.springframework.integration.config","4"
"org.springframework.data.jpa.repository.config","4"
"com.alibaba.dubbo.common.extension","4"
"org.springframework.data.cassandra.repository.config","4"
"org.springframework.boot.test.autoconfigure.web.client","4"
"org.springframework.boot.autoconfigure.web","4"
"org.springframework.boot.autoconfigure.web.servlet","4"
"org.apache.dubbo.common","4"
"org.springframework.data.relational.core.mapping","4"
"org.springframework.amqp.rabbit.annotation","4"
"org.springframework.data.elasticsearch.repository.config","4"
"io.micrometer.core.annotation","4"
"com.google.common.collect.testing.features","4"
"org.springframework.data.couchbase.core.mapping","4"
"org.apache.logging.log4j.core.pattern","4"
"org.springframework.security.config.annotation.web.reactive","3"
"org.springframework.ws.server.endpoint.annotation","3"
"com.google.inject","3"
"org.springframework.boot.devtools.restart","3"
"org.kohsuke.stapler.bind","3"
"org.openqa.selenium.grid.config","3"
"org.springframework.boot.actuate.autoconfigure.cloudfoundry","3"
"org.atmosphere.config.service","3"
"com.tngtech.java.junit.dataprovider","3"
"org.springframework.session.config.annotation.web.http","3"
"org.springframework.data.mongodb.core.mapping","3"
"org.springframework.security.access.annotation","3"
"org.springframework.boot.test.autoconfigure.orm.jpa","3"
"com.thoughtworks.xstream.annotations","3"
"org.springframework.data.solr.core.mapping","3"
"com.google.android.exoplayer2.audio.AudioSink","3"
"org.springframework.data.rest.core.annotation","2"
"org.jenkinsci.bytecode","2"
"spock.lang","2"
"org.springframework.data.redis.repository.configuration","2"
"org.springframework.messaging.rsocket.annotation","2"
"org.springframework.boot.test.mock.mockito.example","2"
"org.checkerframework.dataflow.qual","2"
"com.weibo.api.motan.core.extension","2"
"org.quartz","2"
"org.jboss.netty.channel.ChannelHandler","2"
"com.google.android.exoplayer2.ui.AspectRatioFrameLayout","2"
"hudson.ExtensionPoint","2"
"org.springframework.boot.test.autoconfigure.restdocs","2"
"com.google.android.exoplayer2.offline.Download","2"
"retrofit2.http","2"
"org.springframework.security.config.annotation.rsocket","2"
"net.ltgt.gradle.incap","2"
"com.squareup.wire","2"
"org.springframework.data.solr.repository.config","2"
"org.springframework.data.ldap.repository.config","2"
"com.alipay.sofa.rpc.ext","2"
"org.checkerframework.checker.initialization.qual","2"
"org.hibernate.annotations","2"
"org.gradle.api.model","2"
"org.junit.jupiter.api.parallel","2"
"org.springframework.boot.test.autoconfigure.json","2"
"com.android.annotations","2"
"org.springframework.data.elasticsearch.annotations","2"
"org.springframework.security.config.annotation.method.configuration","2"
"org.simpleframework.xml","2"
"org.springframework.kafka.test.context","2"
"org.springframework.data.r2dbc.repository.config","2"
"com.alibaba.spring.beans.factory.annotation","2"
"org.springframework.boot.test.autoconfigure.properties.AnnotationsPropertySourceTests.DeeplyNestedAnnotations","2"
"org.glassfish.jersey.server","2"
"org.springframework.hateoas.config","2"
"org.codehaus.jackson.annotate","2"
"org.springframework.data.redis.core","2"
"com.alipay.sofa.rpc.filter","2"
"org.springframework.boot.jackson","2"
"org.springframework.session.jdbc.config.annotation","2"
"org.springframework.data.repository.query","2"
"com.alibaba.dubbo.config.annotation","2"
"org.apache.dubbo.config.spring.annotation.merged","2"
"org.gradle.api.tasks.options","2"
"org.springframework.data.jdbc.repository.config","2"
"androidx.lifecycle","1"
"org.springframework.data.jdbc.repository.query","1"
"org.springframework.integration.jmx.config","1"
"org.springframework.boot.test.autoconfigure.data.r2dbc","1"
"com.google.android.exoplayer2.drm.DefaultDrmSessionManager","1"
"org.ops4j.pax.exam","1"
"org.springframework.test.context.junit4.aci.annotation.InitializerConfiguredViaMetaAnnotationTests","1"
"hudson.search","1"
"android.test","1"
"org.springframework.hateoas.server","1"
"net.java.sezpoz","1"
"org.apache.logging.log4j.core.config","1"
"com.google.android.exoplayer2.analytics.PlaybackStats","1"
"android.support.test.annotation","1"
"org.springframework.test.context.env.repeatable.MetaComposedTestProperty","1"
"com.google.android.exoplayer2.text.Cue","1"
"org.springframework.test.context.env.repeatable.LocalInlinedPropertyOverridesInheritedAndMetaInlinedPropertiesTests","1"
"com.google.android.exoplayer2.audio.Ac3Util.SyncFrameInfo","1"
"android.arch.lifecycle","1"
"org.spockframework.runtime.model","1"
"org.springframework.context.annotation.configuration.spr9031.Spr9031Tests","1"
"org.springframework.boot.test.autoconfigure.properties.AnnotationsPropertySourceTests.NestedAnnotations","1"
"org.apache.solr.client.solrj.beans","1"
"org.springframework.boot.context.configwarnings.annotation","1"
"org.springframework.data.jpa.repository","1"
"com.squareup.otto","1"
"io.micrometer.core.lang","1"
"lombok.extern.slf4j","1"
"org.springframework.security.core.annotation","1"
"com.google.android.exoplayer2.util","1"
"test.annotation.transaction","1"
"dagger.android","1"
"org.apache.dubbo.validation","1"
"org.codehaus.groovy.transform","1"
"org.junit.platform.commons.annotation","1"
"org.springframework.boot.rsocket.context","1"
"org.springframework.data.web.config","1"
"org.springframework.ws.config.annotation","1"
"com.takisoft.colorpicker.ColorPickerDialog","1"
"com.google.android.exoplayer2.util.EGLSurfaceTexture","1"
"com.google.android.exoplayer2.extractor.ts.DefaultTsPayloadReaderFactory","1"
"test.annotation","1"
"jenkins.benchmark.jmh","1"
"org.intellij.lang.annotations","1"
"org.junit.experimental.categories.Categories","1"
"org.springframework.boot.actuate.endpoint.jmx.annotation","1"
"org.eclipse.xtext.conversion","1"
"org.springframework.test.context.env.repeatable.LocalPropertiesFileAndMetaPropertiesFileTests","1"
"jline.internal","1"
"kotlin","1"
"com.google.android.exoplayer2.upstream.DataSpec","1"
"kotlin.annotations.jvm","1"
"junitparams","1"
"com.google.gson.codegen","1"
"org.springframework.security.access.prepost","1"

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement

18.6.21  svjour3.cls    -    Mathmatical Subject Classification (2020) year changed

18.6.21  template.tex   -    subclass as mandatory (% removed \subclass{...} command)

==> notes/links-divulgacao.txt <==
link, description
http://bit.ly/annreadability => http://nau.co1.qualtrics.com/jfe/form/SV_9BMEKHt5ioptE6V?src=twt, Twitter

http://nau.co1.qualtrics.com/jfe/form/SV_9BMEKHt5ioptE6V?src=fcb, Facebook
http://nau.co1.qualtrics.com/jfe/form/SV_9BMEKHt5ioptE6V?src=lkd, Linkdin
http://nau.co1.qualtrics.com/jfe/form/SV_9BMEKHt5ioptE6V?src=rdt, Reddit
http://nau.co1.qualtrics.com/jfe/form/SV_9BMEKHt5ioptE6V?src=lst, Listas
http://nau.co1.qualtrics.com/jfe/form/SV_9BMEKHt5ioptE6V?src=plt, Divulgado pelos Pilotos
http://nau.co1.qualtrics.com/jfe/form/SV_9BMEKHt5ioptE6V?src=emg, Contatos Guerra
http://nau.co1.qualtrics.com/jfe/form/SV_9BMEKHt5ioptE6V?src=pha, Contatos Phyllipe (alunos)
http://nau.co1.qualtrics.com/jfe/form/SV_9BMEKHt5ioptE6V?src=phi, Contatos Phyllipe (ICC)
http://nau.co1.qualtrics.com/jfe/form/SV_9BMEKHt5ioptE6V?src=egj, Contatos Everaldo
http://nau.co1.qualtrics.com/jfe/form/SV_9BMEKHt5ioptE6V?src=jfs, Contatos Jeferson
http://nau.co1.qualtrics.com/jfe/form/SV_9BMEKHt5ioptE6V?src=grs, Contatos Gerosa

http://nau.co1.qualtrics.com/jfe/form/SV_9BMEKHt5ioptE6V?src=im, IME
http://nau.co1.qualtrics.com/jfe/form/SV_9BMEKHt5ioptE6V?src=sb, SBC
http://nau.co1.qualtrics.com/jfe/form/SV_9BMEKHt5ioptE6V?src=zap -> para grupos de WhatsApp 

bz -> bolzano
t = twitter
fb = facebook
na = NAU



===
Pesquisa sobre o impacto das anotações de código na legibilidade

Prezado/as,

Estamos realizando uma pesquisa a respeito do impacto das anotações de código na legibilidade e gostaríamos de sua colaboração. O estudo toma entre 10 e 15 minutos e envolve responder um survey comparando a legibilidade de trechos de código. Precisamos de participantes com diferentes perfis em relação a experiência e conhecimento, então se você sabe programar, você é elegível a participar. Ao terminar o questionário você vai ter refletido sobre a legibilidade de código e vai entender um pouco sobre diferentes cenários de utilização de anotações adotados por APIs e frameworks. Desde já agradecemos a participação e também pedimos para compartilharem e enviarem para os seus contatos.

Link para participar: XXX

Obrigado,

Paulo Meirelles, UNIFESP
Eduardo Guerra, UniBZ
Phyllipe Lima, Inatel
Marco Aurélio Gerosa, NAU

---
Research on the impact of code annotations on code readability

We are conducting research on the impact of code annotations on code readability. We invite everyone to participate by answering a questionnaire that will take between 10 and 15 minutes. We need participants with different profiles in terms of experience and knowledge, so your response will be welcome if you know how to program. 

When you finish the questionnaire, you will understand a little more about the different annotation usage scenarios adopted by APIs and frameworks. 

Thank you in advance for your participation, and we also ask you to share it and send it to your contacts.

Link to participate: XXX


We are conducting research on the impact of code annotations on code readability. We invite everyone to participate by answering a questionnaire that will take between 10 and 15 minutes. We need participants with different profiles in terms of experience and knowledge, so your response will be welcome if you know how to program. When you finish the questionnaire, you will understand a little more about the different annotation usage scenarios adopted by APIs and frameworks: http://nau.co1.qualtrics.com/jfe/form/SV_9BMEKHt5ioptE6V?src=lkd

==> notes/projects.txt <==
Data: 6-03-2021
Filtro: stars:>10000 extension:java language:Java

Resultado: 144 projetos
Seleção: no 63 repositório selecionou o 32 projeto, sendo 2 excluídos por não ter release e problemas na coleta com o ASniffer.

############################################################
# Critérios de Exclusão:
- Sem licença
- Readme e mensagens de commits não descritos majoritariamente em Inglês
- Não é projeto de software (por exemplo, projeto com material de ensino):
-- https://github.com/iluwatar/java-design-patterns
-- https://github.com/kdn251/interviews
-- https://github.com/TheAlgorithms/Java
-- https://github.com/crossoverJie/JCSprout
- Sem release:
-- https://github.com/square/okhttp, 38.5k, 8.4k, 233
- Problemas na coleta:
- https://github.com/elastic/elasticsearch, 54k, 19.4k, 1591

############################################################
Ranking, Repository, #Stars, #Forks, #Contributors
1, https://github.com/spring-projects/spring-boot, 53.8k, 33k, 802
2, https://github.com/ReactiveX/RxJava, 44.3k, 7.4k, 274
3, https://github.com/spring-projects/spring-framework, 41.7k, 29k, 535
4, https://github.com/google/guava, 40.5k, 9k, 255
5, https://github.com/square/retrofit, 37.7k, 6.8k, 152
6, https://github.com/apache/dubbo, 34.8k, 23.2k, 355
7, https://github.com/PhilJay/MPAndroidChart, 32.9k, 8.3k, 69
8, https://github.com/bumptech/glide, 30.8k, 5.6k, 128
9, https://github.com/airbnb/lottie-android, 30.8k, 4.9k, 101
10, https://github.com/Blankj/AndroidUtilCode, 29k, 9.6k, 32
11, https://github.com/zxing/zxing, 27.3k, 9k, 108
12, https://github.com/netty/netty, 26.1k, 12.7k, 498
13, https://github.com/JakeWharton/butterknife, 25.6k, 4.7k, 97
14, https://github.com/NationalSecurityAgency/ghidra, 25.6k, 3.4k, 129
15, https://github.com/skylot/jadx, 25.3k, 3.1k, 54
16, https://github.com/greenrobot/EventBus, 23.2k, 4.6k, 20
17, https://github.com/alibaba/fastjson, 23.1k, 6.2k, 150
18, https://github.com/CymChad/BaseRecyclerViewAdapterHelper, 21.6k, 4.6k, 37
19, https://github.com/Netflix/Hystrix, 21.2k, 4.3k, 109
20, https://github.com/SeleniumHQ/selenium, 20k, 6.2k, 562
21, https://github.com/signalapp/Signal-Android, 20k, 4.7k, 225
22, https://github.com/google/gson, 19.3k, 3.7k, 106
23, https://github.com/ReactiveX/RxAndroid, 19.3k, 3k, 66
24, https://github.com/dbeaver/dbeaver, 19.2k, 1.8k, 156
25, https://github.com/seata/seata, 18.8k, 5.8k, 201
26, https://github.com/apache/kafka, 18.2k, 9.7k, 768
27, https://github.com/libgdx/libgdx, 18.1k, 6.1k, 502
28, https://github.com/square/picasso,17.9k, 4k, 97
29, https://github.com/google/ExoPlayer, 17.4k, 5.1k, 186
30, https://github.com/jenkinsci/jenkins, 17k, 6.7k, 650









==> notes/review-icse.txt <==
- Separar os estudos das categorias
- Phyllipe: pegar a classificação feita e refaze; verificar a concordância; colocar uma das duas classificações
- Guerra: Separar o estudo da categoria em outra seção
- Paulo: Ver revisão do ICSE e nossa resposta no rebuttal

====
Review #1187A
===========================================================================

Overall merit
-------------
2. Weak reject

Paper summary
-------------
This paper focuses on the problem of whether annotations affect Java code readability.  The paper presents the design and results from an empirical study designed to answer the questions - how does the use of code annotations affect the perception of code readability? Do the usage scenarios influence the perception of developers to the effects of code annotations in readability? Do developers from different demographics perceive the effects of code annotation on readability in different ways?  What are the factors and usage scenarios that can influence annotated code readability?
The study involves designing a survey where participants are shown a code segment with annotations and a code segment that achieves the same task without annotation, with the code segments categorized by 5 different usage scenarios of annotations.  After recruiting participants, 338 participants were deemed valid for data analysis.  The results showed that there is no evidence of generally positive or negative impacts on readability by annotations usage.

Strengths
---------
The study is well designed with care for making all decisions and justifying those decisions, recruiting participants, creating the pairs of code segments based on usage scenarios, and data analysis.  The authors took care to minimize threats to validity in many decisions for the study design.

The paper is well organized and easy to read, with sufficient detail to understand and appreciate how the study was conducted and data was analyzed.

The authors provide a replication package.

The results provide evidence against some annotations' readability impact claims online to the contrary.

Weaknesses
----------
While the study is well designed, the paper does not provide a big result from a large population.
It is not clear how important it is to know whether people believe annotations affect code readability.

Despite the large recruitment effort, the size of the participant set is not large - 339.

While the authors requested demographic information with intent to analyze per demographic, there is a significant threat to any work that tries to tease apart demographics of a given person and make claims about the demographic correlation with any behavior, given the intersectionality of people in their identities.  A single person may be advanced, not familiar, low coding experience, developer, and man of age 54.  How do you tease apart which part of those identities are responsible for which behavior? 
The threats to validity should mention this threat to any of the demographics questions addressed.

Is taking the average scores what is possibly causing the results of no real perceived impacts on readability?  Maybe a more thorough, less aggregate analysis would give more insights.

Comments for authors
--------------------
The study design and data analysis are technically sound.

The study's results provide some evidence of annotations for at least 5 categories of run-time related annotations and their perceived impacts on code readability.  However, what percentage of annotations in code are from these categories?  The frequency of these categories is related to the significance of the results.
The size of the participant set also impacts significance of the results.  339 people is not a large sample of software developers especially when broken down by demographics.

The novelty is in the study design and empirical results from the study.  The results do not show any positive or negative trends in readability perceptions.

The authors provide a replication package for verifiability.

The paper is well written and well organized making it easy to understand and appreciate all their design decisions and their justifications.

Questions for authors to respond to
-----------------------------------
What percentage of java annotations are from the targeted categories of this study versus others?


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #1187B
===========================================================================

Overall merit
-------------
1. Reject

Paper summary
-------------
The paper examines the readability of Java code annotations compared to the functionality being implemented in an object-oriented manner. In a comparative-based survey study with 338 participants, the authors analyze the preferences of participants for 5 categories of annotation schemes and find that there is no significant preference for one or the other.

Strengths
---------
+ research on a relevant topic that could potentially have impact on practice
+ survey based data set on readability of code and annotations

Weaknesses
----------
- lack of motivation for the need of comparing the readability
- for the second research question the paper should specify more clearly what is meant by usage scenario and why this is of interest to examine
- results for RQ4 need to be refined and their connection to readability needs to be clarified
- parts of the paper are difficult to follow (e.g. related work)

Comments for authors
--------------------
The paper addresses a topic of relevance that could potentially have impact on practice. The focus on surveying a larger number of participants on the readability of code and annotations is a good idea and similar to past research on code readability.

However, there are several concerns with the paper.
Overall, the paper needs to provide a stronger motivation for the research questions, and the significance of the work. For example, the paper should state why the readability of annotations is of interest and why/how it is different to readability of code. Also, why are the demographics of interest when it comes to code annotation readability, shouldn't that be relatively the same across all, or which specific group / demographics are of interest?

Similarly, the second research question and its motivation are difficult to follow. The paper should state clearly why this research question is of interest, and what exactly is meant by usage scenario.


The paper should clarify what the motivation is for RQ4 on the factors and usage scenarios influencing readability and how the presented results really answer this question. Especially since there are categories such as "testability" that have little to do with "readability" it is not clear how the presented results answer RQ4 (or why this is really just on readability). The discussion section then also states that the results form RQ4 result in a "practical implication" on the relation with coupling and complexity metrics, yet the connection to readability at this point is missing completely.
In general, it is very difficult to take away much from the results section on RQ4. The results are mainly a listing of many examples that are very loosely categorized in some way, and the categories seem to overlap a lot and appear somewhat arbitrary. It would help to refine (maybe even apply some hierarchy) to the categorization. Just as an example, what exactly is meant by "objectiveness" and how is the quote from p57 on "Helpful when it removes unnecessarily verbose" a good example for objectiveness and why not for "simplicity".

Parts of the paper are difficult to follow and would benefit from revisions. Just as one example, the related work is more like a list of a few papers rather than an overview of related work in the area. The paper should try to provide an overview and then go into more detail in each area (including annotations, code readability, and program comprehension) and discuss what has been done and how that is realted / different. Also most of the background section is not relevant, but parts should be merged into related work.

The paper examines five categories of annotations, and should explain better why these five categories are the ones that are important and why it is ok to limit it to these (and for example others are out of scope).

The paper should define what is meant by "annotation schema". Is that a concrete instance or something else? Also, it should state how the 15 questions were determined from the 42 shemas.

Revising the English will help clarify certain points that the paper is trying to make. Just an example, the sentence "Before design the survey and elaborate our readability questions that provide variability of scenarios of annotation usage, we defined five categories based on documented patterns" is difficult to follow.

For the study, non relevant code was substituted by comments containing placeholders. The paper should discuss why this does not affect the readability, especially since this code might tangle with the other code, it might make the code snippet overall less readable and then affect the readability of the annotations or the object-oriented code version.

I understand that the authors want the participants to choose whether or not they prefer one solution over the other. However, what if participants consider both snippets equally readable. Wouldn't forcing the participants to choose one said threaten the validity of the results? Later on, the paper even states that most of the neutral ones "choose one of the sides for most of the questions", even though it wasn't even possible to not choose a side.

It might be difficult for participants to really choose between code snippets on readability by showing them both, with/without annotations. Especially if some participants are not familiar with the annotation syntax it might be difficult for them to read / comprehend the code and thus make an informed choice. I understand that the study is not about comprehension, but this aspect might affect results. It could be easier to just have participants rate the readability of each snippet independently (similar to other studies in the area of code readability) and then compare, while also making sure that participants are familiar / knowledgeable with the coding constructs.

Please state more explicitly whether all participants have at least some Java experience. In case there are some novices that have no Java experience, discuss why these answers are reasonable to include when it comes to readability (which I assume is easier to be judged by someone who knows Java code).

Also, the paper should provide more details on the extraction process and the difference between annotation schemas and code annotations and how they were exactly extracted from the 30 projects


Minor:
- The paragraph on "Recent studies" in the intro, also containing the part on "configurations" should be revised to ease understandability.
- Related Work: "The study did not conclude that annotations...". Rather than stating what they did not conclude, state what they found.
- Related Work: "One of the findings revealed a high number of changes in annotations during project evolution, implicating that some developers tend to use annotations subjectively and arbitrarily, introducing code problems", why is a high number of changes implicating that it's arbitrary?
- How much did the requirement of ASniffer being able to process the source code without errors affect the selection?
- The paper should mention the questions asked to participants since they are referred to several times.

Questions for authors to respond to
-----------------------------------
1. What is the need for comparing the readability of code annotations with object-oriented versions of it and what is the significance of it? Also, why are the chosen 5 categories so important?

2. What are the major takeaways from RQ4 and how is this still related to readability?

3. How familiar were participants with the annotations / annotation syntax and how does this familiarity affect your findings?

4. What is a usage scenario (RQ2)?

Comments on the author's response
---------------------------------
I read the rebuttal. Some of the answers provide some clarification on my questions and appreciate the authors' efforts. I believe there is value in the work, but at this point in time it's not ready yet in my opinion. With bigger revisions, and clarifications it could get there.
The value of the results presented in RQ4 and their connection to readability should also be strengthened and the answer on this part was not satisfying.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #1187C
===========================================================================

Overall merit
-------------
2. Weak reject

Paper summary
-------------
This paper presents a survey-based evaluation of the code annotation mechanism impact on code readability. The survey received 338 valid responses and the authors concluded that in spite of the biased perception many people have in favour or against annotations, there are no clear advantages, or disadvantages, of using this mechanism. The survey uses pairs of code snippets where one snippet uses annotations and the other does not. These pairs are presented in random order, to prevent a bias based on the ordering of the snippets presentation to participants.

Strengths
---------
+ The problem is worthy of being researched, particularly due to the more passionate opinions one may find in the grey literature about the merits and shortcomings of annotations
+ Study novelty (as far as I am aware)
+ 338 participants is a good sample size
+ Qualitative part of the study offers some relevant, albeit unsurprising, insights concerning what the participants perceive as patterns, or antipatterns, of the usage of the annotation mechanism.
+ Well-balanced comparison scale, with constant gaps between categories and the same number of categories for both sides, making it symmetric.

Weaknesses
----------
- Presenting pairs of equivalent code snippets to participants may introduce a bias. This may be particularly more noticeable for participants with less experience with annotations. This is actually what happened to me while reading this paper. Although I am familiar with the annotations mechanism, I do not use it on a regular basis. While looking at the snippets, I noticed I was looking to the non-annotated snippets, to double-check I was understanding the snippets correctly. As someone concerned about the experimental design and its virtues and shortcomings, I quickly noticed this. As a regular participant, it is unclear that this is something I would have noticed if I was just concerned about which representation is more readable.
- The authors note that although participants are neutral on average, most of them choose one of the sides for most of the questions. This is hardly surprising. They are being asked essentially the same question 15 times. Why would they change their answer, other than for the possible exception of a particular stereotype of questions where one of the alternatives is really much better than the other? None of the snippets seems likely to inspire that.
- The scale for the Java experience is unclear. Why is "Advanced" more expert than "expert"?

Comments for authors
--------------------
Soundness:
The paper presents a questionnaire-based study that matches well with the paper's research questions. The choice for having participants directly compare parallel code snippets with and without the annotations is plausible, but not without its shortcomings. There is a risk of contamination when a participant examines the two versions of the same code: with and without annotations. Inadvertently, a participant may learn something with one of the snippets that helps better understanding the second one. Regardless of the contamination direction, my concern is that it seems plausible such contamination exists (I felt this while looking into the examples). The second point of concern is that, because a participant is comparing two alternatives, this might lead to a more polarized decision. For the sake of consistency, the participant might be tempted to classify better one alternative over the other simply because the participant had done a similar choice in a previous question. Last, but not least, the annotation mechanism may mitigate some of the local complexity, but at least part of this complexity is moved to somewhere else in the code. For instance, the mapping of attributes to elements is explicit in the first part of Fig.2 but implicit in the second part. The weaving of the behaviour induced by the annotations is still there. So, overall, I am not convinced about the fairness of the comparison. With the annotation, one does not explicitly need to call this method. Without the annotation, we need these explicit method calls. So, part of the complexity is more distributed. As the authors note, "this study did not conclude that annotations lead to reduced coupling and that the indirection from metadata definition leads to difficulty in debugging." So, to some extent, I think the comparison is not fair.

Significance:
This is a relevant topic, in my opinion. As a community, we would benefit from evidence-based advice on when and how to leverage the power of annotations, without sacrificing code readability. Even if this study arrives at unexpected(?) results, to some extent, it is still useful.

Novelty:
To the best of my knowledge, this topic was not explored in this light, so I am happy with the novelty level.

Verifiability and Transparency:
The authors provide a detailed replication package via zenodo.

Presentation:
The paper has a few presentation glitches (see minor issues) and one major glitch. In line 958, there is a sentence starting with "As". And that is the end of the paragraph and section. Other than these issues, which seem fixable, the paper is well written and easy to follow.

Detailed comments:

The authors offer a few examples of the two alternatives of code under comparison, with and without annotations. The examples are extremely useful for the readability of the paper and its self-containment. The authors also explain how they used the same words in both code snippets, to reduce the influence of the API vocabulary in the answers. This is a good decision. However, it got me thinking about the extent to which the API vocabulary is relevant for this comparison. Granted, it should be similar to both alternatives. But which would be more severely damaged by a poor vocabulary? When performing code comprehension tasks, vocabulary plays a relevant role. If we replace good identifiers with arbitrary ones (e.g. "a", "b", "c", "d"), the code becomes much less understandable. While this is less realistic, it does leave code interpretation more dependent on whatever coding mechanism one is using. For instance, if we ask developers to interpret exactly the same Java code with the real identifiers, or with the arbitrary ones, they will be more successful with the real identifiers. The problem is good identifiers might mask confusing code, because whoever is reading the code might get the gist of it due to the identifiers. This might affect the perception of difficulty experienced by participants and "level" the comparison.


In lines 482-490 the authors explain that they had two different researchers analysing the annotation schemas in 5 proposed categories. It is unclear whether this was done independently, or not. If it was done independently, what level of inter-rater agreement was achieved? How did they reach a consensus, when they disagreed? A few lines below (495-496), the authors write that two authors of the paper discussed reaching a consensus. Are these the same as the "two researchers", or different people?

Right below this, the authors explain that "To be included in our survey, we expected a category to appear in at least 10% of the selected schemas.". How often did that happen? Also, why 10%?

One part I particularly liked about this paper was the one concerning the qualitative analysis of the recommendations by participants. In particular, I would stress the one by P118: "Annotations are like any abstraction: if done well, it improves the readability; when it hides too much or relocates information to the wrong place, it is confusion and decreases readability". I could not agree more. This is actually why I am a bit concerned about the fairness of the comparison. The annotated versions shifted things to other bits of the code that are not visible in the snippets.

Minor issues:
While mostly well-written, the paper has a few typos here and there that should be fixed. Here is a non-exhaustive list of such small issues:

Line 91: the paragraph ends with "no study investigated if its impact on readability." which makes no sense. Please revise.

Line 305: "Before design the survey and elaborate our readability questions" should probably be "Before designing the survey and elaborating our readability questions".

Line 576: "follows: :" (one colon too many)

Throughout the whole text, I think the term "[we] verified" (verify: make sure or demonstrate that (something) is true, accurate, or justified) is somewhat abused. Maybe this is lost in translation, I know this is a false friend for some languages. More often than not, I think this term is stronger than what the authors probably meant.

Questions for authors to respond to
-----------------------------------
1. In the review, I mention how the usage of pairs of snippets might make for a learning effect, and how the annotations are shifting some of the knowledge to elsewhere, where "elsewhere" is not present in the snippet, making this a possibly unfair comparison. Can you comment on this concern?
2. The analysis process of annotation schemas is a bit unclear. Could you detail it (see detailed comments on this)?


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #1187D
===========================================================================

Meta-Review
-----------
The reviewers studied each other’s reviews, and the authors' responses to the questions and agreed to recommend that this paper is not ready for publication at ICSE 2022. While the reviewers agreed that the work may have potential impact, there are several weaknesses in the study design and motivation for comparing readability that need to be addressed.  The study design needs to demonstrate addressing the threat of bias and fairness of comparisons as well as relation of results from the research questions to readability. 
We hope the reviews will help the authors to strengthen their work and their writeup of their work.

==> notes/survey.txt <==
Roda 1

Paulo Meirelles
Everaldo Gomes (bolsista do projeto)
---
Mudanças: barra de progresso e exemplos de comparações de código.

=======
Roda 2

Paulo Bittencourt, doutor/trabalhando em empresa em SP
Leonardo Leite, doutorando/IME-USP
Renato Cordeneiro, doutorando IME-USP, Elo7
Adorilson Bezerra, mestre/professor IFRN
Alexandre Gomes, doutorando UFRN / professor IFRB
André Duarte, Doutor/Professor IFRN
Eduardo Pinheiro, mestrando IME-USP
Marcelo Schmitd, mestrando IME-USP
Magali Lemes, IC IME-USP
Lucas Pires, IC IME-USP
Gustavo de Meideiros, IC IME-USP
Rafael Manzo, mestre/Pramacode
Diego Camarinha, mestre/Pragmacode
Maurício Aniche, doutor/professor
Gustavo Pinto, doutor/professor

José Pedro Cavalero - desenvolvedor com experiência
Ednelson Oliveira- desenvolvedor com experiência
Jefferson Silva - doutor PUC
convite aberto para orientandos Guerra (quantas pessoas nesta lista?)

Christopher Lima,  Mestre UNIFEI /atua como desenvolvedor Ericson dentro do Inatel

###
Comentários dos pilotos:
- "apesar de mais legível com anotações, vai ser menos testável."

[02:52, 09/03/2021] Eduardo Guerra: Isso não é para ser levado em consideração

--

- Tempo estimado era 15min... eu levei 20min (mas com algum overhead pra fazer estas anotações)

Code snipts tem que ser imagem né? Se fosse texto, seria melhor pra acessibilidade.

Typo: Airplane *implemencts* Persistent

Achei bem estranho o @Sessionvariable anotar uma classe (tão confuso quanto o atributo equivalente sessionVariable = true)

"little more readable" -> não sei se esse little tá ok... talvez "slightly more readable" fosse melhor?

No EvaluationComponent não sei se a ideia era que a versão com anotação retornasse um boolean, pra mim faria mais sentido (do jeito q tá acho q sem anotação é melhor... mas se fosse com boolean, aí acharia q com anotação seria melhor)

Achei o TransactionRequired um pouco confuso... quem provê aquilo que é "required"?

Depois q respondi é que pensei q talvez possa ter levado um pouquinho em conta manutenibilidade além de legibilidade... sem bem que legibilidade visa manutenibilidade, então talvez difícil separar mesmo essas coisas.

[02:53, 09/03/2021] Eduardo Guerra: O código é uma imagem para poder ter code highlight
[03:16, 09/03/2021] Eduardo Guerra: Sobre as questões do EvaluationComponent e TransactionRequired é assim mesmo. Essas não vou alterar. São bem baseadas em frameworks reais que funcionam exatamente assim.
[03:18, 09/03/2021] Eduardo Guerra: "Depois q respondi é que pensei q talvez possa ter levado um pouquinho em conta manutenibilidade além de legibilidade... sem bem que legibilidade visa manutenibilidade, então talvez difícil separar mesmo essas coisas." -> Legibilidade é uma questão muito pessoal! Então é esperado que cada um use critérios pessoais, sejam objetivos ou subjetivos.

[10:48, 15/03/2021] Eduardo Guerra: - Na questão 14:
   * corrigir "implemencts" para "implements"
   * Trocar "sessionVariable" e "@SessionVariable" para "sessionScope" e "@SessionScope"
[10:48, 15/03/2021] Eduardo Guerra: O segundo ponto é para deixar mais claro, mas sem mudar a essência
Antes das anotações se utilizavam variáveis estáticas para guardar configurações sobre aquela classe
---
Em um código ele ignora o atributo age e no outro ele ignora o atributo name
Não altera a readiability mas o comportamento deixa de ser equivalente

[03:17, 09/03/2021] Eduardo Guerra: As outras questões eu mandei para o Jefferson arrumar


===

Tempo: 16:03:48
O nome do Inatel está errado na primeira página do questionário.

Sobre o questionário:

- Fácil de responder esse estilo de questionário. 
- Fácil de entender e bem objetivo. 
- Não foi nada cansativo.
- A obrigatoriedade de responder as questões não foi um problema.

Sugestão (Não sei se faz sentido para a pesquisa de vocês):

Acrescentar uma opção que diga o seguinte:

Código A é mais legível mas prefiro o código B.
"Achei o Código A mais legível, porém o Código B achei mais confortável para usar"

====
- A pergunta sobre gênero eu deixaria em aberta. Colocar opções pre-definidas e uma caixa para todos os "outros" casos pode parecer desrespeitoso com algumas minorias.

- Precisamos de assembly na pergunta de proficiência em programação?

- A escala da pergunta sobre anos de programação parece estranha, pois ela vai aumentando em proporções bem diferentes. Talvez ir aumentando de 3 em 3?

- Talvez perguntar quais são os frameworks que eles usam com anotações?

- "What is your current familiarity with creating new code annotations and developing code that reads them using reflection?" Aqui seriam duas perguntas? Se sim, nap seria bom quebra-las?

- "If you are willing to be contacted for a follow-up conversation, please provide us your email:" Pensei que era a última pergunta do questionário, mas não é. Talvez mover pro final?

- Sobre o exemplo com Serializable, não seria melhor considera-la como uma interface? Penso que a comparação com herança e anotação talvez não fosse a mais adequada.

- Nas perguntas sobre readability, eu pensei que seria legal ter uma opção tipo "I don't know". Eu não soube opinar no exemplo do ExternalServices. Não sei dizer qual tem melhor readability. Aparentemente o segundo, mas essa anotação com vários parametros também não é legal. Eu ficaria em cima do muro nessa questão.

- Fiquei também em cima do muro no exemplo do Product implements objectLoader. Eu responderia "I don't know" ou algum similar, se estivesse disponível.

- Também não sei opinar sobre o SocialServiceIntegration. Mas nesse caso eu acredito que o exemplo B melhora a legibilidade, mas o problema é que eu não sei se essa é uma boa solução (fazer o tratamento de exceção via anotações). Sei que a pergunta é sobre legibilidade, mas como o design não me pareceu adequado (parece um mau cheiro), acho que isso impactou no meu entendimento sobre legibilidade.

- O exemplo do businessComponente me fez perceber que eu não acho legal usar anotações com vários parâmetros.

- "implemencts" no exemplo do Airplane

- survey terminou meio que inesperadamente. Acho que seria interessante ter uma última parte com uma pergunta aberta pra saber quais foram as dificuldades, ou se o participante tem mais alguma coisa pra mencionar.

- Seria bom enumerar as perguntas


====

No item que tem compare com anotações para tolerância e ignorar, caso A ignora name e caso B ignora age. Não sei intensional ou por engano.

Tem uns itens em que o código sem anotações faz passagem de parâmetro com nome de atributos ou método como String. Isso dá a entender que a implementação do método usa reflexão. Não sei se para o foco do estudo de vocês vale considerar isso, mas ter uma opção em que os parâmetros usam a interface funcional me parece interessante. Acho que seria mais comumente usada do que reflexão hoje em dia.

Outra coisa, sobre a anotação pra exception handing.
Com o try/catch está claro de onde ela é lançada e com a anotação não.
Acho que marquei que preferia a anotação, mas pensei nisso agora e mudei de ideia...

===

- Nem sempre o que mais me chamava atenção entre os dois códigos era
legibilidade. Por exemplo, no exemplo de Transação, eu prefiro o uso
de anotação pq simplesmente diminui a chance de eu abrir, mas esquecer
de fechar a transação, e pq me permite mudar a implementação do
aspecto/transaction management em um ponto só. No exemplo do compare,
eu já não gostei do uso da anotação, não por causa de legibilidade,
mas pq eu acho que o comportamento de um compare() é muito pequeno pra
eu querer "sujar" minha classe inteira com anotações. Acho que meu
ponto aqui é: pq está focando só em legibilidade? Mais ainda, pq não
colocar uma caixa aberta pro desenvolvedor falar o que ele pensa sobre
ambos os códigos.

- Acho legal colocar o número de vezes que a pessoa vai ver um snippet
de código. Eu não sabia, e isso me deixou ansioso, não sabia quando ia
acabar. A barra de porcentagem acima não é lá tão útil.

- Tem uns typos nos códigos. Erros -> Errors, Busines -> Business.


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


